Existence, Uniqueness and Regularity of the Projection onto Differentiable Manifolds

We investigate the maximal open domain $\mathscr{E}(M)$ on which the orthogonal projection map $p$ onto a subset $M\subseteq \mathbb{R}^d$ can be defined and study essential properties of $p$. We prove that if $M$ is a $C^1$ submanifold of $\mathbb{R}^d$ satisfying a Lipschitz condition on the tangent spaces, then $\mathscr{E}(M)$ can be described by a lower semi-continuous frontier function. We show that this frontier function is continuous if $M$ is $C^2$ or if the topological skeleton of $M^c$ is closed and we provide an example showing that the frontier function need not be continuous in general. We demonstrate that, for a $C^k$-submanifold $M$ with $k\ge 2$, the projection map is $C^{k-1}$ on $\mathscr{E}(M)$, and we obtain a differentiation formula for the projection map which is used to discuss boundedness of its higher order derivatives on tubular neighborhoods. A sufficient condition for the inclusion $M\subseteq\mathscr{E}(M)$ is that $M$ is a $C^1$ submanifold whose tangent spaces satisfy a local Lipschitz condition. We prove in a new way that this condition is also necessary. More precisely, if $M$ is a topological submanifold with $M\subseteq\mathscr{E}(M)$, then $M$ must be $C^1$ and its tangent spaces satisfy the same local Lipschitz condition. A final section is devoted to highlighting some relations between $\mathscr{E}(M)$ and the topological skeleton of $M^c$.

==> lemma9.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{lemma9.pdf}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(3405,1993)(4148,-3666)
\put(5886,-2042){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\xi+\varrho(\xi,v)v$}%
}}}}
\put(5917,-1747){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\xi+r_1 v$}%
}}}}
\put(5851,-3632){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\xi$}%
}}}}
\put(6224,-2536){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$r_2$}%
}}}}
\put(7013,-2887){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$M$}%
}}}}
\end{picture}%

